SMap: Internet-wide Scanning for Spoofing

To protect themselves from attacks, networks need to enforce ingress filtering, i.e., block inbound packets sent from spoofed IP addresses. Although this is a widely known best practice, it is still not clear how many networks do not block spoofed packets. Inferring the extent of spoofability at Internet scale is challenging and despite multiple efforts the existing studies currently cover only a limited set of the Internet networks: they can either measure networks that operate servers with faulty network-stack implementations, or require installation of the measurement software on volunteer networks, or assume specific properties, like traceroute loops. Improving coverage of the spoofing measurements is critical. In this work we present the Spoofing Mapper (SMap): the first scanner for performing Internet-wide studies of ingress filtering. SMap evaluates spoofability of networks utilising standard protocols that are present in almost any Internet network. We applied SMap for Internet-wide measurements of ingress filtering: we found that 69.8% of all the Autonomous Systems (ASes) in the Internet do not filter spoofed packets and found 46880 new spoofable ASes which were not identified in prior studies. Our measurements with SMap provide the first comprehensive view of ingress filtering deployment in the Internet as well as remediation in filtering spoofed packets over a period of two years until May 2021. We set up a web service at https://smap.cad.sit.fraunhofer.de to perform continual Internet-wide data collection with SMap and display statistics from spoofing evaluation. We make our datasets as well as the SMap (implementation and the source code) publicly available to enable researchers to reproduce and validate our results, as well as to continually keep track of changes in filtering spoofed packets in the Internet.

==> img/plots/method-dns-process.txt <==
@startuml

!include style.txt

participant " **Prober &**\n**Name Server**\nns.smap.org\n7.7.7.7" as p
participant " **Resolver**\nns.a.com\n1.2.3.7" as r
participant " **Mail Server**\nmx.a.com\n1.2.3.8" as s

p<->s: **(1)** Email \n From: //someone@SID1.smap.org// \n To: //noone@a.com//

s->r: **(2)** DNS Query, srcIP=1.2.3.8 \n QName: //SID1.smap.org//

r->p: **(3)** DNS Query, srcIP=1.2.3.7 \n QName: //SID1.smap.org//

rnote over p: **(4)** Record //SID1// \n and IP: //1.2.3.7//

p->r: **(5)** DNS Query, srcIP=1.2.3.6 \n QName://SID2.smap.org//

r-->p:

rnote over p: **(6)** Query from 1.2.3.7 \n for //SID2.smap.org//? \n ->no ingress filtering
@enduml


==> img/plots/method-ipid-process.txt <==
@startuml

!include style.txt

participant " **Prober** \n 7.7.7.7" as p
participant " **Server** \n 1.2.3.7" as s

p<->s: **(0)** is global IPID counter or not?

p->s: **(1)** Request, srcIP=7.7.7.7
s->p: Response, IPID=**//X//**
note right
probe 1
end note

... **(1)** **//N-2//** probes ...

p->s: **(1)** Request, srcIP=7.7.7.7
s->p: Response, IPID=**//Y//**
note right
probe N
end note

rnote over p: **(2)** estimate IPID rate\nIPID=f(t)

loop **//M//** spoofs
    p->s: **(3)** Request, srcIP=1.2.3.6
end

p->s: **(4)** Request, srcIP=7.7.7.7
s->p: Response, IPID=**//Z//**

rnote over p: **(5)** **//Z>IPID_esti+M/2//**?\n->no ingress filtering
@enduml


==> img/plots/method-ns-process.txt <==
@startuml

!include style.txt

start
:fetch latest Alexa Top-1M list\nmerge into our domain list;

repeat
  :get a domain;
  :query NS RRs\nquery A RR for each NS\nsave (IP,domain);
  :run IPID_NS test on server at IP;
  :run PMTUD_NS test on server\nat IP with domain;
repeat while (more domains?) is (yes)
->no;

:generate statistics;

stop
@enduml


==> img/plots/method-pmtud-process.txt <==
@startuml

!include style.txt

participant " **Prober** \n 7.7.7.7" as p
participant " **Server** \n 1.2.3.7" as s

group Round 1
	p<->s: **(1)** Setup Connection

	p->s: **(2)** Request
	s->p: Response, //DF1//, //size1//

	rnote over p: **(3)** **//DF==1//** ?\n->maybe PMTUD

	p->s: **(4)** ICMP PTB, srcIP=**7.7.7.7**

	p->s: **(5)** Request
	s->p: Response, //DF2//, //size2//
end

rnote over p: **(6)** **//DF==0 or size2<size1//** ?\n->PMTUD

group Round 2
	p<->s: **(7)** Setup Connection

	p->s: **(8)** Request
	s->p: Response, //DF1//, //size1//

	rnote over p: **(9)** **//DF==1//** ?\n->maybe PMTUD

	p->s: **(10)** ICMP PTB, srcIP=**1.2.3.6**

	p->s: **(11)** Request
	s->p: Response, //DF2//, //size2//

end

rnote over p: **(12)** **//DF==0 or size2<size1//** ?\n->no ingress filtering

@enduml


==> img/plots/style.txt <==
hide footbox

skinparam sequenceArrowThickness 2
skinparam monochrome true
skinparam DefaultTextAlignment center
skinparam defaultTextAlignment center
skinparam sequenceMessageAlign center
skinparam Shadowing false
'skinparam DefaultFontSize 40
skinparam roundcorner 20
skinparam noteTextAlignment center
skinparam Padding 0
skinparam defaultFontName cmr10


